Identifying Driver Interactions via Conditional Behavior Prediction

Interactive driving scenarios, such as lane changes, merges and unprotected turns, are some of the most challenging situations for autonomous driving. Planning in interactive scenarios requires accurately modeling the reactions of other agents to different future actions of the ego agent. We develop end-to-end models for conditional behavior prediction (CBP) that take as an input a query future trajectory for an ego-agent, and predict distributions over future trajectories for other agents conditioned on the query. Leveraging such a model, we develop a general-purpose agent interactivity score derived from probabilistic first principles. The interactivity score allows us to find interesting interactive scenarios for training and evaluating behavior prediction models. We further demonstrate that the proposed score is effective for agent prioritization under computational budget constraints.

==> EXTERNAL_ Identifying Driver Interactions via Conditional Behavior Prediction/deprecated/config.txt <==
# A configuration for Conditional BP model training using a ConditionalPointNet
# encoder and a PolyMultiFlow predictor. The GNN predictor also receives the
# query. This model uses 1 query with P=0.95 sampled uniformly at random from
# all modeled agents.

experiment_name: "condpngnn_polymf_1sampled_hybrid_v31"

training_config {
  job_name: "cond_pnet_polymf_hybrid"
  training_file_pattern: "/cns/is-d/home/chauffeur/ml/avikalp/multipath_datasets/waymo_v3/v3.1/train.TfExample.sst@93768"
  testing_file_pattern: "/cns/is-d/home/chauffeur/ml/avikalp/multipath_datasets/waymo_v3/v3.1/validation.TfExample.sst@50895"

  example_config_textproto_file: "/cns/is-d/home/chauffeur/ml/user/eig/dataset_example_configs/conditional_config_31.pbtxt"
  batch_size: 8

  gradient_clip_type: CLIP_BY_GLOBAL_NORM
  gradient_clip_threshold: 1.0
  training_schedule {
    learning_rate: 3e-4
    optimizer_type: ADAM_OPTIMIZER
    adam_epsilon: 1e-5
    use_cosine_decay: false
    exponential_decay_rate: 0.5
    exponential_decay_steps: 1000000
  }

  # These are ignored if not running on borg.
  worker_replicas: 1
  worker_gpus: 1
  gpu_priority: 200
  ps_tasks: 0
  borg_cell: "ue"
  use_tpu: true
}



is_conditional: true
encoders: POINTNET_ENCODER
encoders: CONDITIONAL_POINTNET_ENCODER
encoders: LSTM_ENCODER

conditional_point_net_encoder_config {
  mlp_layer_sizes: 64
  mlp_layer_sizes: 128
  mlp_layer_sizes: 512
}

post_process_config {
  use_sdc_as_agent: true
  sdc_is_context: false
  modeled_agents_sampling_strategy {
    num_modeled_agents_to_sample: 20
    sampling_strategy: "ORDERED"
  }

  conditional_sampling_strategy {
    num_query_agents_to_sample: 1,
    sampling_strategy: "SAMPLE_WITH_REPLACEMENT"
    probability_no_queries: 0.05,
  }
}

decoder: CONCAT_DECODER

point_net_encoder_config {
  mlp_layer_sizes: 64
  mlp_layer_sizes: 128
  mlp_layer_sizes: 512
  max_local_roadgraph_points: 512
  local_roadgraph_radius: 1.0
}


poly_multiflow_predictor_config {
  poly_expansion: POLY_EXP_MONOMIALS_01
  decoder_polynomial_order: 10
  classification_mlp_config_csv: "128,res:64x4:v4"
  mlp_config_csv: "256,res:128x4:v4"
  use_batch_norm: false
  group_norm_number: 512
  multiflow_predictor_config {
    anchor_cluster_center_recordio: "/cns/is-d/home/chauffeur/ml/user/bensapp/waymo_dataset_v3.1-kmeans-nms-anchors/kmeans-1024-15s-nms-10m-num_anchors-287.ClusterCenters.rio"
    classifier_loss_weight: 1.0
    regression_loss_weight: 1.0
    heading_loss_weight: 1.0
    compute_uncertainty: true
  }
  fc_regularization: 1e-8
  input_scale_factor: 0.8
  use_rnn_for_decoding: false
}

gnn_predictor_config {
  attention_key_size: 25
  max_neighbors: 5
  mlp_num_layers: 2
  num_layers: 1
  use_pred_traj_in_update: true
  use_conditional_query: true
}

raw_state_encoder_config {
  encoder_lstm_hidden: 128
}


eval_config {
  include_likelihood_metrics: false
  include_metrics_comparison_with_onboard_bp: false
  time_seconds_for_metrics_comparison_with_onboard_bp: 3
  time_seconds_for_metrics_comparison_with_onboard_bp: 6
  time_seconds_for_metrics_comparison_with_onboard_bp: 9
}


==> EXTERNAL_ Identifying Driver Interactions via Conditional Behavior Prediction/deprecated/example_config.txt <==
# ExampleConfig proto message.
support_conditional_models: true

num_past_steps: 5
num_future_steps: 75
steps_per_second: 5
max_num_agents: 32
max_num_modeled_agents: 24
roadgraph_sampling {
  spiro_sample_distance: 2.0
  type_categories: TYPE_LANE
  type_categories: TYPE_CROSSWALK
  type_categories: TYPE_SPEED_BUMP
  type_categories: TYPE_STOPSIGN
  type_categories: TYPE_YIELDSIGN
  road_line_types: ROAD_EDGE_BOUNDARY
  road_line_types: ROAD_EDGE_MEDIAN
  road_line_types: PARKING_LINE
  road_line_types: SOLID_SINGLE_WHITE
  road_line_types: SOLID_DOUBLE_WHITE
  road_line_types: SOLID_DOUBLE_YELLOW
  query_padding_radius_meters: 90.0
  query_padding_s2_level: 0
  max_static_points: 30000
}
allow_reach_max_static_points: true

state_fields: "x"
state_fields: "y"
state_fields: "z"
state_fields: "width"
state_fields: "length"
state_fields: "height"
state_fields: "speed"
state_fields: "bbox_yaw"
state_fields: "vel_yaw"
state_fields: "a_fwd"
state_fields: "measured_curvature"
state_fields: "has_measured_curvature"
state_fields: "velocity_x"
state_fields: "velocity_y"
state_fields: "a_x"
state_fields: "a_y"
state_fields: "is_reversing"
state_fields: "distance_to_road_edge"
state_fields: "POA_SIGNAL_LEFT_TURN"
state_fields: "POA_SIGNAL_RIGHT_TURN"
state_fields: "POA_LARGE_VEHICLE"
state_fields: "POA_EXTRA_LARGE_VEHICLE"
state_fields: "POA_EMERGENCY"
state_fields: "POA_SCHOOL_BUS"
state_fields: "POA_PARKED"

feature_generators: FEATURE_GENERATOR_ROAD_GRAPH_SAMPLES
feature_generators: FEATURE_GENERATOR_AGENT_STATE
feature_generators: FEATURE_GENERATOR_META_DATA
feature_generators: FEATURE_GENERATOR_TRAFFIC_LIGHT_STATE

bp_state_fields: "smooth_x"
bp_state_fields: "smooth_y"

traffic_light_state_fields: "x"
traffic_light_state_fields: "y"
traffic_light_state_fields: "z"
traffic_light_state_fields: "state"
traffic_light_state_fields: "valid"
traffic_light_state_fields: "signal_confidence"

future_steps_valid_fraction: 0.2
preview_objects_at_past_and_current_steps: false
include_objects_with_inconsistent_type: true
max_object_staleness_seconds: 0.5
max_agent_distance_from_sdc: 150.0

object_types_to_include: POT_VEHICLE
object_types_to_include: POT_PEDESTRIAN
object_types_to_include: POT_CYCLIST

object_types_for_modeled_agents: POT_VEHICLE

==> EXTERNAL_ Identifying Driver Interactions via Conditional Behavior Prediction/deprecated/notes.txt <==
TODO All

* The paper is currently one page too long
AI(all): let's wait until Wednesday night to freeze everything and start cutting
Ways to shorten the paper:
  - shorten Joint Multi-Agent prediction
  -rm eq 8 and 10
-------------------------------------------------
* Need to describe dataset 
AI(Reza): We use a large in-house dataset with XX hours of driving from urban and suburban environments using our AV equipped with an industry-grade sensor and perception stack providing us with tracked objects.

* Need to link to sota methods somehow
AI(Carlton): sync with andre or Bala about an AV number we could pluck

---------------------------------
* Use of the concept of 'surprise:
AI(reza): introduce it but don't use it everywhere

Conclusion/Discussion edits:
Conclusion/Discussion:
* Further clarify influencer vs. follower terminology and implementation as a way to make the problem tractable
AI(Kate): maybe re-iterate in the conclusion
* Emphasize counterfactual ability, mention but don't focus on non-causal (which is really not a bad thing necessarily anyway)
* consolidate mention of clairvoyance and causality into one section somewhere (discussion/conclusion)
AI(Reza)
* Conclusion is a grab bag of remarks 
AI(all): look at conclusion

* Do we need more discussion in the results section?
AI(all): give it re-read, see if it's cohesive
 
* remove repetitive data stuff from architecture
AI(Reza): do that

----------------
Done:
Remove "SDC" from figs 5 to 9
Combine figs 6 and 7
Make bigger the legend in figs 6-9

* Final edits for the intro
* ''passive'' prediction not linked marginal prediction
AI(Kate): link it to marginal on first appearance
Eq2 can be called "degree of influence" tie in with intro
Eq3 could be called "expected degree of influence" tie in with the intro
* Terminology: SDC vs. AV vs. autonomous car (SDC is used in figs 6-9) - use AV only, eliminate all mentions of SDC
AI(Kate): replace all legends and captions SDC -> AV, and also all mentions of SDC in the text
AI(Kate): move the 95%/5% mention in IV.B
* Too many tildes and hats?
AI(Kate): remove from all nnet params, and in general cleanup.
AI(Kate): zero vector -> just say we do masking instead
* (KATE) Change the figure labels to be AV instead of SDC



==> deprecated/config.txt <==
# A configuration for Conditional BP model training using a ConditionalPointNet
# encoder and a PolyMultiFlow predictor. The GNN predictor also receives the
# query. This model uses 1 query with P=0.95 sampled uniformly at random from
# all modeled agents.

experiment_name: "condpngnn_polymf_1sampled_hybrid_v31"

training_config {
  job_name: "cond_pnet_polymf_hybrid"
  training_file_pattern: "/cns/is-d/home/chauffeur/ml/avikalp/multipath_datasets/waymo_v3/v3.1/train.TfExample.sst@93768"
  testing_file_pattern: "/cns/is-d/home/chauffeur/ml/avikalp/multipath_datasets/waymo_v3/v3.1/validation.TfExample.sst@50895"

  example_config_textproto_file: "/cns/is-d/home/chauffeur/ml/user/eig/dataset_example_configs/conditional_config_31.pbtxt"
  batch_size: 8

  gradient_clip_type: CLIP_BY_GLOBAL_NORM
  gradient_clip_threshold: 1.0
  training_schedule {
    learning_rate: 3e-4
    optimizer_type: ADAM_OPTIMIZER
    adam_epsilon: 1e-5
    use_cosine_decay: false
    exponential_decay_rate: 0.5
    exponential_decay_steps: 1000000
  }

  # These are ignored if not running on borg.
  worker_replicas: 1
  worker_gpus: 1
  gpu_priority: 200
  ps_tasks: 0
  borg_cell: "ue"
  use_tpu: true
}



is_conditional: true
encoders: POINTNET_ENCODER
encoders: CONDITIONAL_POINTNET_ENCODER
encoders: LSTM_ENCODER

conditional_point_net_encoder_config {
  mlp_layer_sizes: 64
  mlp_layer_sizes: 128
  mlp_layer_sizes: 512
}

post_process_config {
  use_sdc_as_agent: true
  sdc_is_context: false
  modeled_agents_sampling_strategy {
    num_modeled_agents_to_sample: 20
    sampling_strategy: "ORDERED"
  }

  conditional_sampling_strategy {
    num_query_agents_to_sample: 1,
    sampling_strategy: "SAMPLE_WITH_REPLACEMENT"
    probability_no_queries: 0.05,
  }
}

decoder: CONCAT_DECODER

point_net_encoder_config {
  mlp_layer_sizes: 64
  mlp_layer_sizes: 128
  mlp_layer_sizes: 512
  max_local_roadgraph_points: 512
  local_roadgraph_radius: 1.0
}


poly_multiflow_predictor_config {
  poly_expansion: POLY_EXP_MONOMIALS_01
  decoder_polynomial_order: 10
  classification_mlp_config_csv: "128,res:64x4:v4"
  mlp_config_csv: "256,res:128x4:v4"
  use_batch_norm: false
  group_norm_number: 512
  multiflow_predictor_config {
    anchor_cluster_center_recordio: "/cns/is-d/home/chauffeur/ml/user/bensapp/waymo_dataset_v3.1-kmeans-nms-anchors/kmeans-1024-15s-nms-10m-num_anchors-287.ClusterCenters.rio"
    classifier_loss_weight: 1.0
    regression_loss_weight: 1.0
    heading_loss_weight: 1.0
    compute_uncertainty: true
  }
  fc_regularization: 1e-8
  input_scale_factor: 0.8
  use_rnn_for_decoding: false
}

gnn_predictor_config {
  attention_key_size: 25
  max_neighbors: 5
  mlp_num_layers: 2
  num_layers: 1
  use_pred_traj_in_update: true
  use_conditional_query: true
}

raw_state_encoder_config {
  encoder_lstm_hidden: 128
}


eval_config {
  include_likelihood_metrics: false
  include_metrics_comparison_with_onboard_bp: false
  time_seconds_for_metrics_comparison_with_onboard_bp: 3
  time_seconds_for_metrics_comparison_with_onboard_bp: 6
  time_seconds_for_metrics_comparison_with_onboard_bp: 9
}


==> deprecated/example_config.txt <==
# ExampleConfig proto message.
support_conditional_models: true

num_past_steps: 5
num_future_steps: 75
steps_per_second: 5
max_num_agents: 32
max_num_modeled_agents: 24
roadgraph_sampling {
  spiro_sample_distance: 2.0
  type_categories: TYPE_LANE
  type_categories: TYPE_CROSSWALK
  type_categories: TYPE_SPEED_BUMP
  type_categories: TYPE_STOPSIGN
  type_categories: TYPE_YIELDSIGN
  road_line_types: ROAD_EDGE_BOUNDARY
  road_line_types: ROAD_EDGE_MEDIAN
  road_line_types: PARKING_LINE
  road_line_types: SOLID_SINGLE_WHITE
  road_line_types: SOLID_DOUBLE_WHITE
  road_line_types: SOLID_DOUBLE_YELLOW
  query_padding_radius_meters: 90.0
  query_padding_s2_level: 0
  max_static_points: 30000
}
allow_reach_max_static_points: true

state_fields: "x"
state_fields: "y"
state_fields: "z"
state_fields: "width"
state_fields: "length"
state_fields: "height"
state_fields: "speed"
state_fields: "bbox_yaw"
state_fields: "vel_yaw"
state_fields: "a_fwd"
state_fields: "measured_curvature"
state_fields: "has_measured_curvature"
state_fields: "velocity_x"
state_fields: "velocity_y"
state_fields: "a_x"
state_fields: "a_y"
state_fields: "is_reversing"
state_fields: "distance_to_road_edge"
state_fields: "POA_SIGNAL_LEFT_TURN"
state_fields: "POA_SIGNAL_RIGHT_TURN"
state_fields: "POA_LARGE_VEHICLE"
state_fields: "POA_EXTRA_LARGE_VEHICLE"
state_fields: "POA_EMERGENCY"
state_fields: "POA_SCHOOL_BUS"
state_fields: "POA_PARKED"

feature_generators: FEATURE_GENERATOR_ROAD_GRAPH_SAMPLES
feature_generators: FEATURE_GENERATOR_AGENT_STATE
feature_generators: FEATURE_GENERATOR_META_DATA
feature_generators: FEATURE_GENERATOR_TRAFFIC_LIGHT_STATE

bp_state_fields: "smooth_x"
bp_state_fields: "smooth_y"

traffic_light_state_fields: "x"
traffic_light_state_fields: "y"
traffic_light_state_fields: "z"
traffic_light_state_fields: "state"
traffic_light_state_fields: "valid"
traffic_light_state_fields: "signal_confidence"

future_steps_valid_fraction: 0.2
preview_objects_at_past_and_current_steps: false
include_objects_with_inconsistent_type: true
max_object_staleness_seconds: 0.5
max_agent_distance_from_sdc: 150.0

object_types_to_include: POT_VEHICLE
object_types_to_include: POT_PEDESTRIAN
object_types_to_include: POT_CYCLIST

object_types_for_modeled_agents: POT_VEHICLE

==> deprecated/notes.txt <==
TODO All

* The paper is currently one page too long
AI(all): let's wait until Wednesday night to freeze everything and start cutting
Ways to shorten the paper:
  - shorten Joint Multi-Agent prediction
  -rm eq 8 and 10
-------------------------------------------------
* Need to describe dataset 
AI(Reza): We use a large in-house dataset with XX hours of driving from urban and suburban environments using our AV equipped with an industry-grade sensor and perception stack providing us with tracked objects.

* Need to link to sota methods somehow
AI(Carlton): sync with andre or Bala about an AV number we could pluck

---------------------------------
* Use of the concept of 'surprise:
AI(reza): introduce it but don't use it everywhere

Conclusion/Discussion edits:
Conclusion/Discussion:
* Further clarify influencer vs. follower terminology and implementation as a way to make the problem tractable
AI(Kate): maybe re-iterate in the conclusion
* Emphasize counterfactual ability, mention but don't focus on non-causal (which is really not a bad thing necessarily anyway)
* consolidate mention of clairvoyance and causality into one section somewhere (discussion/conclusion)
AI(Reza)
* Conclusion is a grab bag of remarks 
AI(all): look at conclusion

* Do we need more discussion in the results section?
AI(all): give it re-read, see if it's cohesive
 
* remove repetitive data stuff from architecture
AI(Reza): do that

----------------
Done:
Remove "SDC" from figs 5 to 9
Combine figs 6 and 7
Make bigger the legend in figs 6-9

* Final edits for the intro
* ''passive'' prediction not linked marginal prediction
AI(Kate): link it to marginal on first appearance
Eq2 can be called "degree of influence" tie in with intro
Eq3 could be called "expected degree of influence" tie in with the intro
* Terminology: SDC vs. AV vs. autonomous car (SDC is used in figs 6-9) - use AV only, eliminate all mentions of SDC
AI(Kate): replace all legends and captions SDC -> AV, and also all mentions of SDC in the text
AI(Kate): move the 95%/5% mention in IV.B
* Too many tildes and hats?
AI(Kate): remove from all nnet params, and in general cleanup.
AI(Kate): zero vector -> just say we do masking instead
* (KATE) Change the figure labels to be AV instead of SDC


